Triple Higgs boson production and electroweak phase transition in the two-real-singlet model

The production of three Higgs bosons at hadron colliders can be enhanced by a double-resonant effect in the $\mathbb{Z}_2$-symmetric two-real-singlet extension of the Standard Model, making it potentially observable in future LHC runs. The production rate is maximized for large scalar couplings, which prompts us to carefully reconsider the perturbativity constraints on the theory. This leads us to construct a new set of 140 benchmark points that have a triple Higgs boson production cross-section at least 100 times larger than the SM value. Furthermore, we study the dynamics of the electroweak phase transition, both analytically at leading order, and numerically without the high-temperature expansion. Both analyses indicate that a first-order phase transition is incompatible with the requirement that both singlets have a non-zero vev in the present-day vacuum, as required by doubly-enhanced triple Higgs boson production. Allowing instead one of the singlets to remain at zero field value opens up the possibility of a first-order phase transition, while di-Higgs boson production can still be enhanced by a (single) resonance.

==> New_BM_points_arXiv.dat <==
M2      M3      v2      v3      theta12 theta13 theta23 sigma/sigma_SM          res_frac                mu_pert mu_pert/mu_pole       
314.8	495.4	127.	998.1	0.23	0.07506	0.4336	125.66812310747085	0.9636309232297564	140.	7.171428571428571
257.4	460.7	123.1	211.7	0.2393	0.01386	0.6077	206.34211789525932	0.9437802436466762	145.	7.2
272.6	480.7	928.3	143.7	3.098	2.9	2.375	267.2450592156863	0.9475586883533624	145.	7.227586206896552
279.9	544.	150.1	943.9	0.2133	0.06563	0.7134	114.16850384710848	0.9682810368940338	145.	7.144827586206897
287.2	461.4	999.7	151.6	0.08613	0.1157	0.6399	157.12175982581286	0.9049400738347796	145.	7.255172413793104
298.3	545.	595.2	129.7	2.987	2.964	1.998	129.80486497890297	0.9903707132185888	145.	7.062068965517241
315.1	521.2	133.5	848.6	0.2177	0.07889	0.4704	102.28662794738148	0.7881688993152607	145.	7.310344827586206
266.8	485.	128.	508.8	0.1581	0.06994	0.5739	100.70073095060806	0.9666094501399318	150.	7.28
290.9	532.7	150.7	364.9	0.2525	0.05379	0.7241	138.76211566145443	0.8910646566755382	150.	7.2
301.5	465.1	156.6	969.8	0.2578	6.186	1.016	140.02056267063787	0.9213621176919274	150.	7.173333333333334
313.4	524.5	141.6	182.5	0.2372	0.03693	0.5737	107.46317969719533	0.7978795215473716	150.	6.986666666666667
314.6	485.3	126.7	731.2	0.2192	0.03598	0.3923	104.41022338049142	0.9105238227359383	150.	7.2266666666666675
349.6	508.	231.3	159.7	6.253	0.2347	5.5	145.69920426904937	0.7050967439306752	150.	7.04
297.8	441.2	128.3	764.7	0.2054	0.0517	0.5698	175.33627726483	0.9100057325591312	155.	7.3032258064516125
325.7	487.9	149.7	403.8	0.2351	0.03909	0.7402	155.88890990320175	0.9598688711234857	155.	7.096774193548387
269.3	493.	129.1	666.	0.2624	0.04161	0.5735	217.4785135269298	0.9640032406478233	160.	7.325
274.2	423.2	139.7	685.	0.1641	6.264	0.8728	133.53506865227104	0.9200405624020428	165.	7.175757575757576
285.7	429.7	117.3	224.8	0.2432	0.06518	0.4299	162.15806105733435	0.9075120298277429	165.	7.2
293.3	482.3	123.	816.9	0.267	0.0963	0.4398	191.4081437081161	0.9265758942023711	165.	7.127272727272727
308.9	468.5	134.9	419.1	0.2057	0.06939	0.5515	131.1400235790519	0.9746836295182654	165.	7.296969696969697
279.9	461.5	118.	751.2	0.1826	0.07782	0.3867	111.72576272027797	0.9047177835098644	170.	7.247058823529412
292.2	439.3	420.3	143.3	3.104	2.996	2.363	136.63605924547034	0.9859936454901919	170.	7.341176470588235
255.9	399.9	117.6	216.7	0.1853	0.06371	0.6022	144.92839662447258	0.9587075705564602	175.	7.154285714285714
311.7	457.8	135.7	534.1	0.2456	0.03857	0.5734	185.99226880119136	0.9303974408426573	175.	7.177142857142857
398.4	571.5	199.8	181.4	3.015	2.97	2.172	113.84426557458427	0.7961174981172338	175.	7.1085714285714285
269.5	474.5	124.5	837.6	0.2377	0.03551	0.5008	192.3477056341524	0.9468303270931031	180.	7.266666666666667
310.2	459.9	140.9	439.6	0.1759	0.08347	0.6246	101.11604614048152	0.9697605324040931	180.	7.2444444444444445
270.6	444.7	122.4	847.2	0.2679	0.03007	0.5219	302.36121792007935	0.9289823410151029	185.	7.286486486486487
273.7	441.7	241.5	121.7	3.072	3.017	2.017	140.01737887813354	0.9375278181435632	185.	7.286486486486487
289.6	454.	171.1	156.	2.949	3.048	1.282	144.30388376768428	0.9356864442207338	185.	7.178378378378379
277.6	477.5	141.6	614.9	0.2054	0.004628	0.6613	148.16210203524452	0.9981928223802853	190.	7.263157894736842
297.1	456.9	139.5	208.6	0.1856	6.28	0.6142	126.9109751799454	0.9525120387587428	190.	7.284210526315789
269.	438.9	124.9	412.7	0.2031	0.05922	0.5384	189.20779498634897	0.978901400507032	195.	7.302564102564102
317.6	508.8	765.2	164.1	0.1126	6.17	2.318	122.72414321916108	0.7109691389099054	195.	7.241025641025641
264.5	546.	239.4	128.1	2.932	3.036	1.966	182.43862938694465	0.9853980275147858	200.	7.24
266.8	446.6	626.5	126.1	2.93	3.027	1.064	171.88439528418962	0.9149532171404143	200.	7.34
273.	526.8	147.3	584.7	0.2188	0.0766	0.6366	113.04857977165548	0.8491024289447802	200.	7.2
273.5	467.1	146.7	962.5	0.2013	0.06242	0.7618	195.68725912137012	0.9830784115776264	200.	7.2
277.3	451.5	135.3	435.5	3.291	3.072	3.756	105.0598564159841	0.9240792028596898	200.	7.26
292.9	536.5	158.	294.2	0.2551	6.28	0.6849	124.32221866468103	0.8954904551977277	200.	7.16
294.8	496.7	156.4	858.4	0.1708	0.05928	0.7406	104.37708629932985	0.9732958224448807	200.	7.32
304.9	480.6	501.7	166.5	0.002707	0.2471	5.669	151.19303871928517	0.9103373401227642	200.	7.22
304.9	562.7	183.3	503.7	0.1049	6.186	2.299	100.6411967746339	0.7027373698518349	200.	7.16
274.	436.6	152.	251.5	0.1659	0.02315	0.9178	117.94788260114173	0.9615634270357053	205.	7.297560975609756
284.9	451.	151.8	972.1	0.1976	0.04927	0.8516	187.89669247952347	0.9303884910776599	205.	7.258536585365854
304.8	462.9	135.9	494.8	0.1956	0.05864	0.4887	110.88718987341773	0.9109664941848913	210.	7.238095238095239
342.	539.	256.2	159.5	0.1491	6.193	2.082	161.13386303052863	0.9198186883480189	210.	7.276190476190477
269.3	431.9	120.2	473.9	0.1953	0.05852	0.4367	149.41462273516998	0.9097080452651557	215.	7.21860465116279
288.7	542.5	154.	947.2	0.2324	0.1072	0.6275	112.07150282948628	0.9621941576961197	220.	7.2727272727272725
257.1	400.6	363.	114.5	3.043	2.943	1.99	258.9171459791512	0.9109206808166649	225.	7.3244444444444445
283.9	445.3	135.3	476.6	0.2354	0.06168	0.5965	228.12745966741122	0.9434608364104379	225.	7.253333333333333
273.6	454.7	132.	882.9	0.2155	0.03637	0.5391	190.0071237527922	0.9386517897065437	230.	7.304347826086957
273.8	510.5	143.	700.6	0.2053	0.06719	0.5724	115.25413025564657	0.7172702081697843	230.	7.304347826086957
284.3	482.6	364.9	176.1	6.257	0.1957	5.742	118.04802385207246	0.9373761063092749	230.	7.269565217391304
290.7	488.2	134.4	791.	0.2337	0.008548	0.4542	125.2558242740134	0.949730353200613	230.	7.234782608695652
272.3	503.4	127.3	891.4	0.2382	0.0743	0.4168	123.21621975676344	0.6741225041578669	235.	7.285106382978723
268.6	452.7	137.8	784.8	0.2632	0.02293	0.6451	275.6158915115414	0.9536317184207203	240.	7.2666666666666675
269.	409.8	138.	599.4	0.2436	0.004146	0.773	266.4392844378258	0.9760963009495992	240.	7.233333333333333
307.9	465.1	144.	344.4	0.2082	0.06325	0.5618	113.94705311491684	0.9333085009752317	240.	7.166666666666667
355.1	564.6	195.1	644.	0.1359	6.16	2.301	132.27198187094072	0.7261637387878824	240.	7.166666666666667
341.4	527.6	704.1	173.9	3.043	2.957	2.272	114.16286356415984	0.8520120961231702	245.	7.183673469387757
346.9	592.8	300.3	170.7	2.982	2.991	2.065	101.48015142715312	0.9204751947491062	255.	7.1529411764705895
262.8	410.6	575.3	129.8	2.947	3.059	1.004	118.7892757383966	0.9097149603095456	260.	7.292307692307693
270.9	427.4	128.4	682.5	0.2228	0.06549	0.5184	220.4812756018863	0.9326258913360368	260.	7.323076923076924
299.9	441.7	146.2	317.	0.1829	0.05542	0.6435	100.4817143211715	0.897880698064208	260.	7.261538461538462
259.	495.	215.8	180.8	6.191	0.1629	5.691	306.02451472747583	0.9551807761413695	270.	7.25925925925926
366.7	599.8	181.8	321.	3.031	2.934	2.601	128.63955559692235	0.9824318422104047	270.	7.22962962962963
291.2	447.9	159.	652.	0.1859	6.228	0.8173	110.02310201042441	0.9518642977779395	275.	7.2727272727272725
255.9	439.6	907.3	133.7	2.933	3.046	1.019	103.37206481509061	0.9144758964634645	290.	7.255172413793104
286.6	520.2	160.3	269.7	0.2433	0.03755	0.6471	111.88914966492928	0.7710454059575439	295.	7.186440677966101
323.7	490.	936.4	153.	3.038	2.951	2.052	110.35580461653015	0.993020253704279	295.	7.2677966101694915
268.5	456.5	123.3	913.4	0.2211	0.05034	0.3495	119.37201935964255	0.9225171652622892	300.	7.28
269.3	453.9	137.9	951.3	0.176	0.09002	0.5516	136.61784810126582	0.9526700754653538	300.	7.3066666666666675
301.7	483.7	159.2	620.2	0.2784	0.03169	0.7018	199.572625465376	0.9538316921279133	300.	7.2266666666666675
257.5	397.2	149.7	216.8	2.911	3.111	0.9604	130.62022213948873	0.9889351942094211	305.	7.2655737704918035
338.8	545.6	185.2	688.9	0.1306	6.12	2.424	119.73493723504592	0.9666297628580158	305.	7.3180327868852455
300.2	477.1	174.4	795.	0.1686	0.08161	0.8792	102.96365199801438	0.951930547825323	310.	7.27741935483871
313.9	485.4	161.3	750.2	0.1934	0.0387	0.6426	101.36396599652522	0.935246909830399	310.	7.225806451612903
331.4	530.2	453.	180.1	3.044	2.986	2.267	105.95165318937698	0.8565460974818639	310.	7.27741935483871
260.1	438.5	133.	504.6	0.1909	0.05744	0.5355	141.50374708364356	0.9765801902958748	315.	7.2634920634920634
282.9	453.4	143.5	660.	0.2235	0.04474	0.5811	182.36052702903945	0.9428447611640386	315.	7.238095238095238
287.5	447.6	181.3	636.9	2.936	3.056	1.189	115.79333621245965	0.9470324095827248	315.	7.238095238095238
305.1	488.8	453.4	151.7	2.94	3.037	1.085	117.78935989079177	0.9157850612798888	325.	7.286153846153846
274.4	490.7	736.6	179.7	0.01622	0.2504	5.645	120.16708314718292	0.9264658895422345	330.	7.296969696969697
293.4	470.5	613.2	155.1	6.252	0.2509	5.365	213.32425415735915	0.9247608144297513	330.	7.224242424242425
270.5	593.7	454.9	236.5	6.189	0.2227	5.861	103.20682538349466	0.8776606851783451	350.	7.2
257.8	431.2	161.4	219.8	0.1942	6.205	0.8845	120.76423991064782	0.9098164796087831	360.	7.2444444444444445
269.6	457.6	983.6	146.1	3.1	2.895	2.172	237.82948672127077	0.9870671701509365	365.	7.298630136986302
277.8	476.8	139.7	840.3	0.2052	0.03273	0.4515	110.02654306279472	0.9250770551624086	365.	7.254794520547946
295.6	447.8	179.5	835.9	0.2486	6.206	1.055	104.4633142218913	0.9039099811238028	375.	7.295999999999999
312.	458.	161.9	234.7	0.09162	6.138	2.523	189.53722065773144	1.0150194940456203	390.	7.323076923076923
256.4	473.4	345.9	148.2	2.919	3.07	1.004	103.24642516753538	0.845185233847582	395.	7.311392405063291
273.3	481.6	154.8	596.6	0.2107	0.06073	0.6211	129.5290409530901	0.9373438168607051	395.	7.2506329113924055
267.6	430.8	137.2	575.6	0.2181	0.01478	0.505	166.42620575825265	0.8909393447726399	410.	7.317073170731708
280.9	460.1	173.6	296.7	2.925	3.152	0.8739	108.53295941921077	0.9276287932240338	410.	7.317073170731708
269.3	428.4	167.7	900.9	0.2242	6.21	0.9283	144.39754331099527	0.9295518896218914	430.	7.255813953488372
258.1	459.9	133.7	904.8	0.2365	0.04573	0.4406	135.41871059816333	0.9751213042763268	440.	7.336363636363636
291.9	493.9	213.7	182.5	3.057	2.886	1.918	103.15080814097792	0.919601126320803	450.	7.3066666666666675
267.4	402.9	136.9	557.9	0.2017	0.04244	0.5139	130.50752990816582	0.8862384751925495	480.	7.325
291.3	530.1	187.7	641.1	0.2628	6.28	0.7595	101.41885232067511	0.8564849391048134	490.	7.273469387755104
280.4	444.9	183.8	160.5	3.142	2.957	2.194	112.44100198560433	0.9284696956694574	525.	7.2457142857142856
276.4	456.	690.2	146.2	3.069	2.913	2.039	188.64823330851326	0.9622545941934226	545.	7.33211009174312
298.3	477.1	169.2	996.5	0.1999	0.04405	0.6403	106.44341201290639	0.9728275949233149	545.	7.2660550458715605
259.2	422.9	168.8	290.4	0.2437	6.222	0.8945	181.94517771159093	0.9192034153485238	575.	7.262608695652174
262.6	424.1	159.7	311.3	0.2117	0.02658	0.7509	161.0812865971705	0.9406910102547003	590.	7.28135593220339
289.9	472.4	208.6	205.2	6.099	0.09633	4.211	126.37418351948374	0.8915539446043235	710.	7.27887323943662
265.7	393.3	142.8	384.7	0.2831	0.0392	0.5595	144.03606895011168	0.7555897736543771	730.	7.298630136986302
287.3	422.1	161.2	670.7	0.2451	0.01674	0.6079	145.62194077934967	0.8395177402517527	840.	7.328571428571429
272.7	452.6	154.6	905.8	0.2393	0.06003	0.5055	151.9077354182179	0.9042534370466873	860.	7.325581395348837
264.1	532.2	246.7	193.	3.035	2.927	2.263	171.06847161429633	0.889582904623212	885.	7.2
317.7	594.	514.4	235.7	6.125	0.1614	5.499	146.82195113137254	0.9253664905504105	955.	7.2670157068062835
297.4	439.4	174.9	471.6	0.232	0.01279	0.6664	126.32017820799203	0.9189926623918554	980.	7.306122448979592
283.8	441.7	167.9	385.1	0.2218	0.05365	0.5974	120.86319381980641	0.8900083972804066	1050.	7.314285714285714
290.8	526.	493.2	197.	6.213	0.208	5.386	101.70654892032762	0.8345628878598562	1050.	7.0476190476190474
308.7	497.6	908.3	214.	6.191	0.1146	5.573	100.10293346587243	0.9740882267647779	1050.	7.276190476190477
363.8	521.7	276.1	220.4	0.1378	6.158	2.293	195.4467087342269	0.8193722925787126	1050.	7.276190476190477
261.2	397.9	839.1	142.8	3.092	2.875	2.001	178.9896458674609	0.8767126778049339	1150.	7.130434782608696
291.4	448.4	205.5	203.5	6.103	0.08223	4.116	122.41156038719288	0.9469910120539937	1200.	7.166666666666667
265.	401.4	146.8	243.8	0.262	0.0007155	0.4356	141.44696487962273	0.8289704204986865	1250.	7.2
286.4	457.	189.9	786.	0.2513	6.278	0.7652	144.07323876892528	0.9640991821821735	1300.	7.292307692307692
287.	472.8	226.6	564.9	0.1586	6.196	2.037	103.55892121886325	0.9190859114264908	1450.	7.144827586206896
280.	413.3	185.6	239.2	0.1991	6.255	0.8076	103.3060615537354	0.858066122694487	1650.	7.248484848484848
267.5	406.9	529.8	163.5	2.907	3.044	1.03	139.73683884338547	0.9548543735951568	1700.	7.152941176470588
269.3	409.7	159.9	296.9	0.2571	0.01769	0.5015	146.18248498386694	0.8859985339575706	1850.	7.264864864864865
285.9	442.9	223.8	749.4	0.1447	6.215	2.	117.68619365505832	0.9450462681952368	2000.	7.34
271.2	476.7	188.	489.	0.2409	6.257	0.6129	107.57516952097292	0.9233028409075537	2200.	7.254545454545455
263.1	429.1	291.8	160.3	3.055	2.945	1.992	155.58109836187637	0.9764096014122261	2350.	7.2
266.4	406.8	187.9	201.2	0.2028	6.246	0.6336	107.93617249937947	0.8965126269841491	2600.	7.153846153846154
266.4	435.8	169.8	267.9	0.2721	0.009534	0.4975	147.22978158351947	0.9004937395452653	2900.	7.199999999999999
255.2	408.9	289.4	148.4	2.935	2.985	1.312	150.19735666418464	0.9437891762973672	2950.	7.342372881355932
283.7	575.	259.4	330.4	0.1373	6.152	2.299	122.54634274527179	0.7790587258086272	3000.	7.2
318.9	531.3	253.1	749.1	0.1268	6.165	2.307	100.48636827475805	0.8596470166142716	3750.	7.317333333333334
264.3	469.3	207.3	359.5	0.2847	6.277	0.6918	119.1211531397369	0.9988226970605784	5400.	7.266666666666667
272.7	427.5	802.8	181.1	2.932	3.036	1.154	102.85210449242985	0.9103774106039395	6750.	7.342222222222222
303.3	452.4	277.7	196.2	3.084	2.878	1.988	101.15602936212463	0.8602241644936847	7550.	7.290066225165563
312.1	539.	264.	288.6	3.283	3.311	5.525	152.13033225802928	0.9008899758517448	9250.	7.243243243243243
259.2	577.	289.	275.6	0.1368	6.148	2.324	145.47042213956314	0.7810390794086264	11800.	7.240677966101695
269.1	486.9	227.5	307.9	0.07443	6.149	2.631	157.58296223344004	0.9556549253980525	42650	8.045486518171161
266.5	461.9	653.1	229.	2.889	3.046	1.015	112.79357706626955	0.8631759646277533	52600	8.040684410646389
259.2	399.7	444.5	217.	2.917	3.046	1.047	103.71679870935715	0.9730030537781493	120950	7.983298883836296
